Virtual Linking Bids for Market Clearing with Non-Merchant Storage

In the context of energy market clearing, non-merchant assets are assets that do not submit bids but whose operational constraints are included. Integrating energy storage systems as non-merchant assets can maximize social welfare. However, the disconnection between consecutive market clearings poses challenges for market properties, and this is not well studied yet. We contribute to the literature on market clearing with non-merchant storage by proposing a market-clearing procedure that preserves desirable market properties, even under uncertainty. This approach is based on a novel representation of storage systems in which the energy available is discretized to reflect the different prices at which the storage system was charged. These prices are then included as virtual bids, establishing a link between different market clearings. We show that market clearing with such virtual linking bids has the advantage of guaranteeing cost recovery for market participants and can outperform traditional approaches in terms of social welfare.

==> figs/tikz/net_charge.tikz <==
\begin{tikzpicture}[scale=0.77, transform shape]
\draw[black, thick]  (0.35,0.2) rectangle (0.65,0);
\draw[black, thick]  (0,0) rectangle (1,-1.5) node[pos=-0.01, left]{$\overline{E}$};
\filldraw[color=red!100, fill=red!40, thick]  (0,-1.65) rectangle (1,-2.15);
\filldraw[color=black!100, fill=white]  (0.5,-1.575) circle (0.15) node{+};
\node at (0.5,-2.45) {$t=0$};

\node[xshift=50pt] at (0.5,0.5) {charge 1};
\draw[black, thick] [xshift=50pt] (0.35,0.2) rectangle (0.65,0);
\fill[fill=blue!40] [xshift=50pt] (0,-1) rectangle (1,-1.5);
\draw[black, thick] [xshift=50pt] (0,0) rectangle (1,-1.5);
\filldraw[color=red!100, fill=red!40, thick] [xshift=50pt] (0,-1.65) rectangle (1,-2.15);
\filldraw[color=black!100, fill=white] [xshift=50pt] (0.5,-1.575) circle (0.15) node{+};
\node[xshift=50pt] at (0.5,-2.45) {$t=1$};

\node[xshift=100pt] at (0.5,0.5) {charge 2};
\draw[black, thick] [xshift=100pt] (0.35,0.2) rectangle (0.65,0);
\fill[fill=blue!40] [xshift=100pt] (0,0) rectangle (1,-1.5);
\draw[black, thick] [xshift=100pt] (0,0) rectangle (1,-1.5);
\filldraw[color=red!100, fill=red!40, thick] [xshift=100pt] (0,-1.65) rectangle (1,-2.15);
\filldraw[color=black!100, fill=white] [xshift=100pt] (0.5,-1.575) circle (0.15) node{+};
\node[xshift=100pt] at (0.5,-2.45) {$t=2$};

\node[xshift=150pt] at (0.5,0.5) {discharge 1};
\draw[black, thick] [xshift=150pt] (0.35,0.2) rectangle (0.65,0);
\fill[fill=blue!40] [xshift=150pt] (0,-0.5) rectangle (1,-1.5);
\draw[black, thick] [xshift=150pt] (0,0) rectangle (1,-1.5);
\filldraw[color=red!100, fill=red!40, thick] [xshift=150pt] (0,-1.65) rectangle (1,-2.15);
\filldraw[color=black!100, fill=white] [xshift=150pt] (0.5,-1.575) circle (0.15) node{+};
\node[xshift=150pt] at (0.5,-2.45) {$t=3$};

\draw[thick, -stealth] [xshift=150pt] (1.35,-1) -- (2,-1);
\node[xshift=150pt] at (1.725,-0.75) {update};

\node[xshift=220pt] at (0.5,0.55) {next interval};
\draw[black, thick] [xshift=220pt] (0.35,0.2) rectangle (0.65,0);
\draw[black, thick] [xshift=220pt] (0,0) rectangle (1,-0.45);
\filldraw[color=red!100, fill=red!40, thick] [xshift=220pt] (0,-0.6) rectangle (1,-1.5);
\filldraw[color=red!100, fill=red!40, thick] [xshift=220pt] (0,-1.65) rectangle (1,-2.15);
\filldraw[color=black!100, fill=white] [xshift=220pt] (0.5,-1.575) circle (0.15) node{+};
\filldraw[color=black!100, fill=white] [xshift=220pt] (0.5,-0.525) circle (0.15) node{+};
\node[xshift=220pt] at (0.5,-2.45) {$t=0$};

\end{tikzpicture}


==> figs/tikz/net_discharge.tikz <==
\begin{tikzpicture}[scale=0.77, transform shape]
\draw[black, thick]  (0.35,0.2) rectangle (0.65,0);
\draw[black, thick]  (0,0) rectangle (1,-1.5) node[pos=-0.01, left]{$\overline{E}$};
\filldraw[color=red!100, fill=red!40, thick]  (0,-1.65) rectangle (1,-2.15);
\filldraw[color=black!100, fill=white]  (0.5,-1.575) circle (0.15) node{+};
\node at (0.5,-2.45) {$t=0$};

\node[xshift=50pt] at (0.5,0.5) {discharge 0.5};
\draw[black, thick] [xshift=50pt] (0.35,0.2) rectangle (0.65,0);
\draw[black, thick] [xshift=50pt] (0,0) rectangle (1,-1.5);
\fill[fill=red!40] [xshift=50pt] (0,-1.9) rectangle (1,-2.15);
\draw[color=red!100, thick] [xshift=50pt] (0,-1.65) rectangle (1,-2.15);
\filldraw[color=black!100, fill=white] [xshift=50pt] (0.5,-1.575) circle (0.15) node{+};
\node[xshift=50pt] at (0.5,-2.45) {$t=1$};

\node[xshift=100pt] at (0.5,0.5) {charge 1};
\draw[black, thick] [xshift=100pt] (0.35,0.2) rectangle (0.65,0);
\fill[fill=blue!40] [xshift=100pt] (0,-1) rectangle (1,-1.5);
\draw[black, thick] [xshift=100pt] (0,0) rectangle (1,-1.5);
\fill[fill=red!40] [xshift=100pt] (0,-1.9) rectangle (1,-2.15);
\draw[color=red!100, thick] [xshift=100pt] (0,-1.65) rectangle (1,-2.15);
\filldraw[color=black!100, fill=white] [xshift=100pt] (0.5,-1.575) circle (0.15) node{+};
\node[xshift=100pt] at (0.5,-2.45) {$t=2$};

\node[xshift=150pt] at (0.5,0.5) {discharge 1};
\draw[black, thick] [xshift=150pt] (0.35,0.2) rectangle (0.65,0);
\draw[black, thick] [xshift=150pt] (0,0) rectangle (1,-1.5);
\fill[fill=red!40] [xshift=150pt] (0,-1.9) rectangle (1,-2.15);
\draw[color=red!100, thick] [xshift=150pt] (0,-1.65) rectangle (1,-2.15);
\filldraw[color=black!100, fill=white] [xshift=150pt] (0.5,-1.575) circle (0.15) node{+};
\node[xshift=150pt] at (0.5,-2.45) {$t=3$};

\draw[thick, -stealth] [xshift=150pt] (1.35,-1) -- (2,-1);
\node[xshift=150pt] at (1.725,-0.75) {update};

\node[xshift=220pt] at (0.5,0.55) {next interval};
\draw[black, thick] [xshift=220pt] (0.35,0.2) rectangle (0.65,0);
\draw[black, thick] [xshift=220pt] (0,0) rectangle (1,-1.75);
\filldraw[color=red!100, fill=red!40, thick] [xshift=220pt] (0,-1.9) rectangle (1,-2.15);
\filldraw[color=black!100, fill=white] [xshift=220pt] (0.5,-1.825) circle (0.15) node{+};
\node[xshift=220pt] at (0.5,-2.45) {$t=0$};

\end{tikzpicture}

==> figs/tikz/stor_val.tikz <==

\begin{tikzpicture}[scale=0.77, transform shape]
\draw[black, thick]  (0.35,0.2) rectangle (0.65,0);
\draw[black, thick]  (0,0) rectangle (1,-1) node[pos=-0.01, left]{$\overline{E}$};
\filldraw[color=red!100, fill=red!40, thick]  (0,-1.15) rectangle (1,-1.95);
\node [color=red] at (1.5,-1.55) {($S_1$)};
\filldraw[color=red!100, fill=red!40, thick]  (0,-2.1) rectangle (1,-2.3);
\node [color=red] at (1.5,-2.2) {($S_2$)};
\filldraw[color=red!100, fill=red!40, thick]  (0,-2.45) rectangle (1,-2.75);;
\node [color=red] at (1.5,-2.6) {($S_3$)};
\filldraw[color=black!100, fill=white]  (0.5,-1.075) circle (0.15) node{+};
\filldraw[color=black!100, fill=white]  (0.5,-2.025) circle (0.15) node{+};
\filldraw[color=black!100, fill=white]  (0.5,-2.425) circle (0.15) node{+};
\end{tikzpicture}


==> figs/tikz/vlb.tikz <==
\begin{tikzpicture}[node distance=3cm, every text node part/.style={align=center}, scale=0.63, transform shape]
    % Nodes
    \node (external) [draw, rounded corners, fill=lightgray!60, text width=3.5cm] {External information \\ for $\mathcal{T}_2$:  $(\overline{D}_{lt}, U_{lt})$, \\($\overline{P}_{gt}, C_{gt})$, $E\up{end}$};;
    \node (mc1) [draw, rounded corners, below left=1cm and 4.5cm of external, fill=lightgray!60, text width=2.5cm] {Market clearing \eqref{prob:mc_vos} for $\mathcal{T}_1$};
    \node (update1) [draw, rounded corners, right=2cm of mc1, fill=lightgray!60, text width=3cm] {Update of the inter-storage for $\mathcal{T}_1$ (Sect.~\ref{sec:update})};
    \node (update2) [draw, rounded corners, below right=0.79cm and 4.5cm of external, fill=lightgray!60, text width=3cm] {Update of the inter-storage for $\mathcal{T}_2$ (Sect.~\ref{sec:update})};
    \node (mc2) [draw, rounded corners, left=2cm of update2, fill=lightgray!60, text width=2.5cm] {Market clearing \eqref{prob:mc_vos} for $\mathcal{T}_2$};
    

    % Rounded boxes
    \begin{scope}[on background layer]
        \draw[rounded corners, thick,fill=lightgray!20] ($(mc1.north west)+(-0.5,0.5)$) rectangle ($(update1.south east)+(0.5,-0.3)$);
        \draw[rounded corners, thick,fill=lightgray!20] ($(mc2.north west)+(-0.5,0.5)$) rectangle ($(update2.south east)+(0.5,-0.3)$);
    \end{scope}

    % Labels for rounded boxes
    \node at ($(update1.north west)+(-0.6,0.6)$) {MCP with VLB for $\mathcal{T}_1$};
    \node at ($(update2.north west)+(-0.5,0.6)$) {MCP with VLB for $\mathcal{T}_2$};

    % Arrows
    \draw[->] (mc1.east) -- (update1.west) node[midway, above] {$\lambda_t, p_t\up{C,a}, p_t\up{D,a}$};
    \draw[->] (update1.east) -- (mc2.west) node[midway, below] {$S_v, E_v\up{init}$};
    \draw[->] (external.south) -- ++(0,-1.25) -- (1.63,-1.97);
    \draw[->] (mc2.east) -- (update2.west) node[midway, above] {$\lambda_t, p_t\up{C,a}, p_t\up{D,a}$};
    \draw[->] (update2.east) -- ++(1,0) node[midway, above] {$\, \,  \cdots$};
    \draw[<-] (mc1.west) --++ (-1,0)  node[midway, above] {$\cdots \, \,$};
\end{tikzpicture}
